Nodal properties of eigenfunctions of a generalized buckling problem on balls

In this paper we are interested in the following fourth order eigenvalue problem coming from the buckling of thin films on liquid substrates: \begin{equation*} \begin{cases} \Delta^2 u+ \kappa^2 u=-\lambda \Delta u &\text{in } B_1,\newline u=\partial_r u= 0 &\text{on } \partial B_1, \end{cases} \end{equation*} where $B_1$ is the unit ball in $\mathbb{R}^N$. When $\kappa > 0$ is small, we show that the first eigenvalue is simple and the first eigenfunction, which gives the shape of the film for small displacements, is positive. However, when $\kappa$ increases, we establish that the first eigenvalue is not always simple and the first eigenfunction may change sign. More precisely, for any $\kappa \in (0,+\infty)$, we give the exact multiplicity of the first eigenvalue and the number of nodal regions of the first eigenfunction.

==> data/R01-2.dat <==
0.000000 1.000000
0.010101 0.999601
0.020202 0.998405
0.030303 0.996415
0.040404 0.993633
0.050505 0.990066
0.060606 0.985720
0.070707 0.980603
0.080808 0.974726
0.090909 0.968099
0.101010 0.960735
0.111111 0.952648
0.121212 0.943853
0.131313 0.934367
0.141414 0.924207
0.151515 0.913394
0.161616 0.901946
0.171717 0.889886
0.181818 0.877235
0.191919 0.864018
0.202020 0.850258
0.212121 0.835981
0.222222 0.821214
0.232323 0.805982
0.242424 0.790314
0.252525 0.774238
0.262626 0.757782
0.272727 0.740976
0.282828 0.723850
0.292929 0.706433
0.303030 0.688757
0.313131 0.670852
0.323232 0.652748
0.333333 0.634476
0.343434 0.616067
0.353535 0.597552
0.363636 0.578961
0.373737 0.560324
0.383838 0.541673
0.393939 0.523035
0.404040 0.504441
0.414141 0.485920
0.424242 0.467499
0.434343 0.449205
0.444444 0.431067
0.454545 0.413110
0.464646 0.395358
0.474747 0.377838
0.484848 0.360571
0.494949 0.343582
0.505051 0.326891
0.515152 0.310518
0.525253 0.294484
0.535354 0.278806
0.545455 0.263502
0.555556 0.248588
0.565657 0.234078
0.575758 0.219985
0.585859 0.206322
0.595960 0.193100
0.606061 0.180328
0.616162 0.168015
0.626263 0.156167
0.636364 0.144790
0.646465 0.133888
0.656566 0.123465
0.666667 0.113521
0.676768 0.104058
0.686869 0.095075
0.696970 0.086568
0.707071 0.078535
0.717172 0.070971
0.727273 0.063871
0.737374 0.057226
0.747475 0.051029
0.757576 0.045271
0.767677 0.039941
0.777778 0.035029
0.787879 0.030520
0.797980 0.026404
0.808081 0.022664
0.818182 0.019287
0.828283 0.016256
0.838384 0.013556
0.848485 0.011168
0.858586 0.009076
0.868687 0.007262
0.878788 0.005706
0.888889 0.004389
0.898990 0.003292
0.909091 0.002395
0.919192 0.001678
0.929293 0.001121
0.939394 0.000704
0.949495 0.000406
0.959596 0.000207
0.969697 0.000087
0.979798 0.000026
0.989899 0.000003
1.000000 -0.000000


==> data/R11-2.dat <==
0.000000 0.000000
0.010101 0.049904
0.020202 0.099676
0.030303 0.149185
0.040404 0.198302
0.050505 0.246897
0.060606 0.294843
0.070707 0.342017
0.080808 0.388297
0.090909 0.433563
0.101010 0.477703
0.111111 0.520604
0.121212 0.562160
0.131313 0.602271
0.141414 0.640841
0.151515 0.677778
0.161616 0.712998
0.171717 0.746423
0.181818 0.777980
0.191919 0.807603
0.202020 0.835234
0.212121 0.860822
0.222222 0.884320
0.232323 0.905693
0.242424 0.924910
0.252525 0.941948
0.262626 0.956793
0.272727 0.969436
0.282828 0.979877
0.292929 0.988124
0.303030 0.994191
0.313131 0.998098
0.323232 0.999875
0.333333 0.999557
0.343434 0.997185
0.353535 0.992807
0.363636 0.986479
0.373737 0.978259
0.383838 0.968215
0.393939 0.956416
0.404040 0.942938
0.414141 0.927862
0.424242 0.911273
0.434343 0.893258
0.444444 0.873909
0.454545 0.853320
0.464646 0.831589
0.474747 0.808815
0.484848 0.785099
0.494949 0.760542
0.505051 0.735248
0.515152 0.709320
0.525253 0.682862
0.535354 0.655975
0.545455 0.628762
0.555556 0.601323
0.565657 0.573757
0.575758 0.546160
0.585859 0.518627
0.595960 0.491249
0.606061 0.464114
0.616162 0.437307
0.626263 0.410907
0.636364 0.384993
0.646465 0.359634
0.656566 0.334900
0.666667 0.310853
0.676768 0.287550
0.686869 0.265043
0.696970 0.243380
0.707071 0.222601
0.717172 0.202743
0.727273 0.183835
0.737374 0.165903
0.747475 0.148964
0.757576 0.133032
0.767677 0.118115
0.777778 0.104213
0.787879 0.091324
0.797980 0.079438
0.808081 0.068541
0.818182 0.058614
0.828283 0.049633
0.838384 0.041568
0.848485 0.034388
0.858586 0.028053
0.868687 0.022524
0.878788 0.017755
0.888889 0.013698
0.898990 0.010303
0.909091 0.007514
0.919192 0.005277
0.929293 0.003533
0.939394 0.002222
0.949495 0.001283
0.959596 0.000656
0.969697 0.000276
0.979798 0.000081
0.989899 0.000010
1.000000 -0.000000


==> data/R21-2.dat <==
0.000000 0.000000
0.010101 0.001398
0.020202 0.005582
0.030303 0.012530
0.040404 0.022201
0.050505 0.034540
0.060606 0.049476
0.070707 0.066923
0.080808 0.086782
0.090909 0.108940
0.101010 0.133268
0.111111 0.159630
0.121212 0.187874
0.131313 0.217840
0.141414 0.249358
0.151515 0.282250
0.161616 0.316328
0.171717 0.351401
0.181818 0.387272
0.191919 0.423739
0.202020 0.460598
0.212121 0.497644
0.222222 0.534670
0.232323 0.571473
0.242424 0.607849
0.252525 0.643598
0.262626 0.678527
0.272727 0.712445
0.282828 0.745170
0.292929 0.776528
0.303030 0.806352
0.313131 0.834486
0.323232 0.860784
0.333333 0.885113
0.343434 0.907348
0.353535 0.927381
0.363636 0.945116
0.373737 0.960469
0.383838 0.973371
0.393939 0.983769
0.404040 0.991623
0.414141 0.996907
0.424242 0.999611
0.434343 0.999740
0.444444 0.997311
0.454545 0.992358
0.464646 0.984926
0.474747 0.975076
0.484848 0.962880
0.494949 0.948422
0.505051 0.931800
0.515152 0.913119
0.525253 0.892498
0.535354 0.870061
0.545455 0.845943
0.555556 0.820285
0.565657 0.793236
0.575758 0.764948
0.585859 0.735577
0.595960 0.705285
0.606061 0.674232
0.616162 0.642582
0.626263 0.610497
0.636364 0.578138
0.646465 0.545666
0.656566 0.513235
0.666667 0.480997
0.676768 0.449099
0.686869 0.417679
0.696970 0.386873
0.707071 0.356804
0.717172 0.327589
0.727273 0.299337
0.737374 0.272144
0.747475 0.246099
0.757576 0.221278
0.767677 0.197747
0.777778 0.175560
0.787879 0.154760
0.797980 0.135379
0.808081 0.117435
0.818182 0.100937
0.828283 0.085881
0.838384 0.072253
0.848485 0.060025
0.858586 0.049162
0.868687 0.039619
0.878788 0.031337
0.888889 0.024253
0.898990 0.018293
0.909091 0.013377
0.919192 0.009416
0.929293 0.006317
0.939394 0.003980
0.949495 0.002302
0.959596 0.001177
0.969697 0.000496
0.979798 0.000146
0.989899 0.000018
1.000000 -0.000000


==> data/alpha_0_-1.dat <==
0.010000 0.002610
1.222020 0.317818
2.434040 0.626492
3.646061 0.922151
4.858081 1.198522
6.070101 1.450126
7.282121 1.673194
8.494141 1.866566
9.706162 2.032031
10.918182 2.173887
12.130202 2.298005
13.342222 2.410923
14.554242 2.519119
15.766263 2.628317
16.978283 2.742630
18.190303 2.863914
19.402323 2.991899
20.614343 3.125043
21.826364 3.261441
23.038384 3.399333
24.250404 3.537270
25.462424 3.674101
26.674444 3.808914
27.886465 3.940979
29.098485 4.069707
30.310505 4.194619
31.522525 4.315338
32.734545 4.431575
33.946566 4.543136
35.158586 4.649913
36.370606 4.751892
37.582626 4.849148
38.794646 4.941843
40.006667 5.030222
41.218687 5.114604
42.430707 5.195372
43.642727 5.272965
44.854747 5.347865
46.066768 5.420586
47.278788 5.491661
48.490808 5.561630
49.702828 5.631023
50.914848 5.700346
52.126869 5.770061
53.338889 5.840569
54.550909 5.912192
55.762929 5.985159
56.974949 6.059603
58.186970 6.135560
59.398990 6.212980
60.611010 6.291739
61.823030 6.371659
63.035051 6.452523
64.247071 6.534098
65.459091 6.616139
66.671111 6.698405
67.883131 6.780667
69.095152 6.862706
70.307172 6.944322
71.519192 7.025330
72.731212 7.105565
73.943232 7.184877
75.155253 7.263135
76.367273 7.340224
77.579293 7.416045
78.791313 7.490517
80.003333 7.563571
81.215354 7.635157
82.427374 7.705237
83.639394 7.773791
84.851414 7.840811
86.063434 7.906305
87.275455 7.970293
88.487475 8.032811
89.699495 8.093906
90.911515 8.153636
92.123535 8.212072
93.335556 8.269295
94.547576 8.325395
95.759596 8.380469
96.971616 8.434625
98.183636 8.487973
99.395657 8.540630
100.607677 8.592715
101.819697 8.644350
103.031717 8.695658
104.243737 8.746759
105.455758 8.797772
106.667778 8.848809
107.879798 8.899977
109.091818 8.951373
110.303838 9.003085
111.515859 9.055189
112.727879 9.107747
113.939899 9.160807
115.151919 9.214403
116.363939 9.268552
117.575960 9.323259
118.787980 9.378513
120.000000 9.434292


==> data/alpha_0_-2.dat <==
0.010000 0.001425
1.222020 0.174133
2.434040 0.346519
3.646061 0.518247
4.858081 0.688944
6.070101 0.858173
7.282121 1.025400
8.494141 1.189948
9.706162 1.350928
10.918182 1.507154
12.130202 1.657047
13.342222 1.798578
14.554242 1.929385
15.766263 2.047267
16.978283 2.151054
18.190303 2.241419
19.402323 2.320944
20.614343 2.393450
21.826364 2.463205
23.038384 2.534294
24.250404 2.609998
25.462424 2.692172
26.674444 2.781042
27.886465 2.875677
29.098485 2.974712
30.310505 3.076848
31.522525 3.181033
32.734545 3.286473
33.946566 3.392568
35.158586 3.498861
36.370606 3.604991
37.582626 3.710654
38.794646 3.815589
40.006667 3.919551
41.218687 4.022309
42.430707 4.123630
43.642727 4.223278
44.854747 4.321008
46.066768 4.416569
47.278788 4.509702
48.490808 4.600144
49.702828 4.687644
50.914848 4.771966
52.126869 4.852912
53.338889 4.930335
54.550909 5.004159
55.762929 5.074390
56.974949 5.141127
58.186970 5.204560
59.398990 5.264967
60.611010 5.322701
61.823030 5.378174
63.035051 5.431840
64.247071 5.484183
65.459091 5.535701
66.671111 5.586890
67.883131 5.638232
69.095152 5.690182
70.307172 5.743147
71.519192 5.797473
72.731212 5.853427
73.943232 5.911190
75.155253 5.970851
76.367273 6.032413
77.579293 6.095805
78.791313 6.160898
80.003333 6.227520
81.215354 6.295480
82.427374 6.364574
83.639394 6.434601
84.851414 6.505365
86.063434 6.576684
87.275455 6.648385
88.487475 6.720310
89.699495 6.792313
90.911515 6.864258
92.123535 6.936019
93.335556 7.007477
94.547576 7.078521
95.759596 7.149043
96.971616 7.218943
98.183636 7.288123
99.395657 7.356489
100.607677 7.423949
101.819697 7.490416
103.031717 7.555807
104.243737 7.620044
105.455758 7.683053
106.667778 7.744768
107.879798 7.805132
109.091818 7.864095
110.303838 7.921621
111.515859 7.977686
112.727879 8.032278
113.939899 8.085401
115.151919 8.137074
116.363939 8.187333
117.575960 8.236227
118.787980 8.283820
120.000000 8.330192


==> data/alpha_0_1.dat <==
0.010000 3.831707
1.222020 3.845032
2.434040 3.885187
3.646061 3.953864
4.858081 4.053392
6.070101 4.185913
7.282121 4.352227
8.494141 4.550679
9.706162 4.776581
10.918182 5.022424
12.130202 5.278579
13.342222 5.534073
14.554242 5.777513
15.766263 5.998616
16.978283 6.190511
18.190303 6.351553
19.402323 6.484953
20.614343 6.596499
21.826364 6.692246
23.038384 6.777325
24.250404 6.855683
25.462424 6.930246
26.674444 7.003163
27.886465 7.076024
29.098485 7.150020
30.310505 7.226045
31.522525 7.304765
32.734545 7.386661
33.946566 7.472056
35.158586 7.561127
36.370606 7.653921
37.582626 7.750357
38.794646 7.850238
40.006667 7.953261
41.218687 8.059019
42.430707 8.167020
43.642727 8.276696
44.854747 8.387412
46.066768 8.498485
47.278788 8.609196
48.490808 8.718813
49.702828 8.826607
50.914848 8.931887
52.126869 9.034023
53.338889 9.132481
54.550909 9.226850
55.762929 9.316867
56.974949 9.402423
58.186970 9.483563
59.398990 9.560466
60.611010 9.633427
61.823030 9.702816
63.035051 9.769054
64.247071 9.832585
65.459091 9.893851
66.671111 9.953281
67.883131 10.011276
69.095152 10.068208
70.307172 10.124412
71.519192 10.180190
72.731212 10.235811
73.943232 10.291510
75.155253 10.347495
76.367273 10.403943
77.579293 10.461006
78.791313 10.518809
80.003333 10.577455
81.215354 10.637025
82.427374 10.697578
83.639394 10.759151
84.851414 10.821765
86.063434 10.885418
87.275455 10.950093
88.487475 11.015754
89.699495 11.082350
90.911515 11.149813
92.123535 11.218062
93.335556 11.287003
94.547576 11.356528
95.759596 11.426519
96.971616 11.496850
98.183636 11.567383
99.395657 11.637978
100.607677 11.708486
101.819697 11.778757
103.031717 11.848639
104.243737 11.917984
105.455758 11.986644
106.667778 12.054479
107.879798 12.121357
109.091818 12.187160
110.303838 12.251782
111.515859 12.315133
112.727879 12.377142
113.939899 12.437757
115.151919 12.496949
116.363939 12.554705
117.575960 12.611037
118.787980 12.665972
120.000000 12.719555


==> data/alpha_0_2.dat <==
0.010000 7.015587
1.222020 7.017756
2.434040 7.024270
3.646061 7.035371
4.858081 7.051487
6.070101 7.073284
7.282121 7.101736
8.494141 7.138247
9.706162 7.184811
10.918182 7.244235
12.130202 7.320371
13.342222 7.418208
14.554242 7.543461
15.766263 7.701128
16.978283 7.893007
18.190303 8.115529
19.402323 8.359669
20.614343 8.612815
21.826364 8.860960
23.038384 9.090651
24.250404 9.291350
25.462424 9.457950
26.674444 9.591528
27.886465 9.697355
29.098485 9.781950
30.310505 9.851156
31.522525 9.909523
32.734545 9.960388
33.946566 10.006156
35.158586 10.048579
36.370606 10.088960
37.582626 10.128302
38.794646 10.167408
40.006667 10.206951
41.218687 10.247519
42.430707 10.289650
43.642727 10.333852
44.854747 10.380620
46.066768 10.430441
47.278788 10.483795
48.490808 10.541149
49.702828 10.602945
50.914848 10.669575
52.126869 10.741359
53.338889 10.818511
54.550909 10.901114
55.762929 10.989090
56.974949 11.082192
58.186970 11.179998
59.398990 11.281930
60.611010 11.387265
61.823030 11.495172
63.035051 11.604733
64.247071 11.714975
65.459091 11.824897
66.671111 11.933494
67.883131 12.039790
69.095152 12.142872
70.307172 12.241924
71.519192 12.336271
72.731212 12.425408
73.943232 12.509027
75.155253 12.587025
76.367273 12.659489
77.579293 12.726668
78.791313 12.788934
80.003333 12.846741
81.215354 12.900583
82.427374 12.950965
83.639394 12.998382
84.851414 13.043298
86.063434 13.086145
87.275455 13.127317
88.487475 13.167171
89.699495 13.206030
90.911515 13.244186
92.123535 13.281903
93.335556 13.319424
94.547576 13.356968
95.759596 13.394743
96.971616 13.432937
98.183636 13.471731
99.395657 13.511291
100.607677 13.551774
101.819697 13.593330
103.031717 13.636097
104.243737 13.680202
105.455758 13.725762
106.667778 13.772882
107.879798 13.821650
109.091818 13.872139
110.303838 13.924402
111.515859 13.978472
112.727879 14.034360
113.939899 14.092053
115.151919 14.151513
116.363939 14.212679
117.575960 14.275465
118.787980 14.339759
120.000000 14.405431


==> data/alpha_0_3.dat <==
0.010000 10.173468
1.222020 10.174178
2.434040 10.176300
3.646061 10.179874
4.858081 10.184973
6.070101 10.191706
7.282121 10.200220
8.494141 10.210722
9.706162 10.223482
10.918182 10.238865
12.130202 10.257362
13.342222 10.279637
14.554242 10.306604
15.766263 10.339530
16.978283 10.380200
18.190303 10.431133
19.402323 10.495866
20.614343 10.579201
21.826364 10.687145
23.038384 10.825963
24.250404 10.999862
25.462424 11.208030
26.674444 11.443298
27.886465 11.693531
29.098485 11.944210
30.310505 12.180697
31.522525 12.390528
32.734545 12.566159
33.946566 12.706601
35.158586 12.816176
36.370606 12.901438
37.582626 12.968688
38.794646 13.022960
40.006667 13.067955
41.218687 13.106310
42.430707 13.139898
43.642727 13.170064
44.854747 13.197794
46.066768 13.223829
47.278788 13.248741
48.490808 13.272988
49.702828 13.296949
50.914848 13.320951
52.126869 13.345287
53.338889 13.370233
54.550909 13.396055
55.762929 13.423021
56.974949 13.451410
58.186970 13.481517
59.398990 13.513662
60.611010 13.548192
61.823030 13.585486
63.035051 13.625959
64.247071 13.670055
65.459091 13.718245
66.671111 13.771010
67.883131 13.828819
69.095152 13.892102
70.307172 13.961204
71.519192 14.036349
72.731212 14.117598
73.943232 14.204816
75.155253 14.297664
76.367273 14.395596
77.579293 14.497886
78.791313 14.603657
80.003333 14.711919
81.215354 14.821604
82.427374 14.931601
83.639394 15.040785
84.851414 15.148048
86.063434 15.252333
87.275455 15.352671
88.487475 15.448225
89.699495 15.538331
90.911515 15.622532
92.123535 15.700596
93.335556 15.772510
94.547576 15.838460
95.759596 15.898783
96.971616 15.953926
98.183636 16.004395
99.395657 16.050717
100.607677 16.093409
101.819697 16.132962
103.031717 16.169827
104.243737 16.204414
105.455758 16.237086
106.667778 16.268168
107.879798 16.297948
109.091818 16.326683
110.303838 16.354598
111.515859 16.381900
112.727879 16.408772
113.939899 16.435385
115.151919 16.461896
116.363939 16.488449
117.575960 16.515186
118.787980 16.542239
120.000000 16.569739


==> data/alpha_1_-1.dat <==
0.010000 0.001947
1.222020 0.237822
2.434040 0.472939
3.646061 0.706533
4.858081 0.937807
6.070101 1.165925
7.282121 1.389999
8.494141 1.609082
9.706162 1.822175
10.918182 2.028237
12.130202 2.226211
13.342222 2.415072
14.554242 2.593891
15.766263 2.761908
16.978283 2.918618
18.190303 3.063840
19.402323 3.197763
20.614343 3.320955
21.826364 3.434334
23.038384 3.539115
24.250404 3.636734
25.462424 3.728776
26.674444 3.816908
27.886465 3.902803
29.098485 3.988066
30.310505 4.074134
31.522525 4.162170
32.734545 4.252973
33.946566 4.346931
35.158586 4.444040
36.370606 4.543986
37.582626 4.646258
38.794646 4.750247
40.006667 4.855330
41.218687 4.960914
42.430707 5.066462
43.642727 5.171496
44.854747 5.275602
46.066768 5.378418
47.278788 5.479635
48.490808 5.578988
49.702828 5.676254
50.914848 5.771248
52.126869 5.863820
53.338889 5.953858
54.550909 6.041284
55.762929 6.126054
56.974949 6.208159
58.186970 6.287623
59.398990 6.364502
60.611010 6.438883
61.823030 6.510884
63.035051 6.580648
64.247071 6.648343
65.459091 6.714158
66.671111 6.778301
67.883131 6.840996
69.095152 6.902477
70.307172 6.962988
71.519192 7.022776
72.731212 7.082087
73.943232 7.141163
75.155253 7.200235
76.367273 7.259519
77.579293 7.319208
78.791313 7.379472
80.003333 7.440445
81.215354 7.502230
82.427374 7.564894
83.639394 7.628467
84.851414 7.692944
86.063434 7.758289
87.275455 7.824439
88.487475 7.891310
89.699495 7.958798
90.911515 8.026791
92.123535 8.095166
93.335556 8.163801
94.547576 8.232570
95.759596 8.301351
96.971616 8.370027
98.183636 8.438486
99.395657 8.506621
100.607677 8.574334
101.819697 8.641535
103.031717 8.708139
104.243737 8.774072
105.455758 8.839267
106.667778 8.903662
107.879798 8.967206
109.091818 9.029854
110.303838 9.091571
111.515859 9.152326
112.727879 9.212099
113.939899 9.270874
115.151919 9.328645
116.363939 9.385413
117.575960 9.441184
118.787980 9.495972
120.000000 9.549799


==> data/alpha_1_-2.dat <==
0.010000 0.001188
1.222020 0.145170
2.434040 0.289088
3.646061 0.432877
4.858081 0.576472
6.070101 0.719804
7.282121 0.862800
8.494141 1.005383
9.706162 1.147468
10.918182 1.288962
12.130202 1.429764
13.342222 1.569758
14.554242 1.708812
15.766263 1.846776
16.978283 1.983475
18.190303 2.118703
19.402323 2.252218
20.614343 2.383730
21.826364 2.512895
23.038384 2.639304
24.250404 2.762470
25.462424 2.881832
26.674444 2.996753
27.886465 3.106554
29.098485 3.210561
30.310505 3.308194
31.522525 3.399075
32.734545 3.483129
33.946566 3.560649
35.158586 3.632290
36.370606 3.699012
37.582626 3.761985
38.794646 3.822499
40.006667 3.881880
41.218687 3.941420
42.430707 4.002305
43.642727 4.065524
44.854747 4.131786
46.066768 4.201471
47.278788 4.274625
48.490808 4.351033
49.702828 4.430303
50.914848 4.511968
52.126869 4.595549
53.338889 4.680600
54.550909 4.766724
55.762929 4.853576
56.974949 4.940861
58.186970 5.028322
59.398990 5.115735
60.611010 5.202903
61.823030 5.289645
63.035051 5.375795
64.247071 5.461194
65.459091 5.545692
66.671111 5.629140
67.883131 5.711393
69.095152 5.792304
70.307172 5.871731
71.519192 5.949533
72.731212 6.025574
73.943232 6.099725
75.155253 6.171869
76.367273 6.241902
77.579293 6.309743
78.791313 6.375336
80.003333 6.438653
81.215354 6.499701
82.427374 6.558521
83.639394 6.615190
84.851414 6.669821
86.063434 6.722558
87.275455 6.773575
88.487475 6.823071
89.699495 6.871264
90.911515 6.918387
92.123535 6.964685
93.335556 7.010407
94.547576 7.055806
95.759596 7.101130
96.971616 7.146620
98.183636 7.192505
99.395657 7.238996
100.607677 7.286280
101.819697 7.334515
103.031717 7.383830
104.243737 7.434314
105.455758 7.486023
106.667778 7.538975
107.879798 7.593155
109.091818 7.648521
110.303838 7.705003
111.515859 7.762516
112.727879 7.820961
113.939899 7.880231
115.151919 7.940214
116.363939 8.000798
117.575960 8.061872
118.787980 8.123329
120.000000 8.185067


==> data/alpha_1_1.dat <==
0.010000 5.135622
1.222020 5.138383
2.434040 5.146625
3.646061 5.160499
4.858081 5.180257
6.070101 5.206253
7.282121 5.238941
8.494141 5.278874
9.706162 5.326689
10.918182 5.383090
12.130202 5.448812
13.342222 5.524565
14.554242 5.610970
15.766263 5.708469
16.978283 5.817234
18.190303 5.937094
19.402323 6.067468
20.614343 6.207355
21.826364 6.355340
23.038384 6.509645
24.250404 6.668182
25.462424 6.828628
26.674444 6.988496
27.886465 7.145240
29.098485 7.296389
30.310505 7.439742
31.522525 7.573580
32.734545 7.696862
33.946566 7.809318
35.158586 7.911402
36.370606 8.004119
37.582626 8.088795
38.794646 8.166870
40.006667 8.239742
41.218687 8.308687
42.430707 8.374820
43.642727 8.439091
44.854747 8.502300
46.066768 8.565115
47.278788 8.628091
48.490808 8.691685
49.702828 8.756272
50.914848 8.822156
52.126869 8.889575
53.338889 8.958710
54.550909 9.029688
55.762929 9.102586
56.974949 9.177431
58.186970 9.254208
59.398990 9.332858
60.611010 9.413280
61.823030 9.495335
63.035051 9.578851
64.247071 9.663621
65.459091 9.749412
66.671111 9.835962
67.883131 9.922990
69.095152 10.010196
70.307172 10.097270
71.519192 10.183893
72.731212 10.269744
73.943232 10.354509
75.155253 10.437889
76.367273 10.519605
77.579293 10.599410
78.791313 10.677094
80.003333 10.752494
81.215354 10.825495
82.427374 10.896038
83.639394 10.964116
84.851414 11.029772
86.063434 11.093095
87.275455 11.154212
88.487475 11.213281
89.699495 11.270483
90.911515 11.326011
92.123535 11.380067
93.335556 11.432855
94.547576 11.484576
95.759596 11.535423
96.971616 11.585580
98.183636 11.635220
99.395657 11.684506
100.607677 11.733585
101.819697 11.782594
103.031717 11.831657
104.243737 11.880884
105.455758 11.930374
106.667778 11.980215
107.879798 12.030481
109.091818 12.081238
110.303838 12.132539
111.515859 12.184428
112.727879 12.236938
113.939899 12.290093
115.151919 12.343906
116.363939 12.398383
117.575960 12.453519
118.787980 12.509302
120.000000 12.565710


==> data/alpha_1_2.dat <==
0.010000 8.417244
1.222020 8.417871
2.434040 8.419735
3.646061 8.422855
4.858081 8.427260
6.070101 8.432989
7.282121 8.440101
8.494141 8.448664
9.706162 8.458768
10.918182 8.470522
12.130202 8.484059
13.342222 8.499543
14.554242 8.517170
15.766263 8.537181
16.978283 8.559867
18.190303 8.585583
19.402323 8.614763
20.614343 8.647936
21.826364 8.685744
23.038384 8.728963
24.250404 8.778522
25.462424 8.835500
26.674444 8.901114
27.886465 8.976655
29.098485 9.063365
30.310505 9.162252
31.522525 9.273855
32.734545 9.398028
33.946566 9.533815
35.158586 9.679456
36.370606 9.832520
37.582626 9.990105
38.794646 10.149027
40.006667 10.306004
41.218687 10.457826
42.430707 10.601567
43.642727 10.734835
44.854747 10.856018
46.066768 10.964439
47.278788 11.060335
48.490808 11.144666
49.702828 11.218832
50.914848 11.284399
52.126869 11.342903
53.338889 11.395738
54.550909 11.444109
55.762929 11.489039
56.974949 11.531381
58.186970 11.571847
59.398990 11.611037
60.611010 11.649460
61.823030 11.687558
63.035051 11.725718
64.247071 11.764290
65.459091 11.803593
66.671111 11.843924
67.883131 11.885566
69.095152 11.928786
70.307172 11.973841
71.519192 12.020975
72.731212 12.070420
73.943232 12.122387
75.155253 12.177066
76.367273 12.234616
77.579293 12.295159
78.791313 12.358770
80.003333 12.425476
81.215354 12.495244
82.427374 12.567982
83.639394 12.643536
84.851414 12.721694
86.063434 12.802186
87.275455 12.884696
88.487475 12.968864
89.699495 13.054294
90.911515 13.140565
92.123535 13.227237
93.335556 13.313856
94.547576 13.399968
95.759596 13.485120
96.971616 13.568877
98.183636 13.650825
99.395657 13.730586
100.607677 13.807825
101.819697 13.882267
103.031717 13.953696
104.243737 14.021971
105.455758 14.087020
106.667778 14.148844
107.879798 14.207506
109.091818 14.263127
110.303838 14.315872
111.515859 14.365942
112.727879 14.413558
113.939899 14.458954
115.151919 14.502370
116.363939 14.544042
117.575960 14.584201
118.787980 14.623066
120.000000 14.660846


==> data/alpha_1_3.dat <==
0.010000 11.619841
1.222020 11.620079
2.434040 11.620787
3.646061 11.621968
4.858081 11.623628
6.070101 11.625776
7.282121 11.628423
8.494141 11.631584
9.706162 11.635276
10.918182 11.639521
12.130202 11.644343
13.342222 11.649772
14.554242 11.655843
15.766263 11.662596
16.978283 11.670080
18.190303 11.678351
19.402323 11.687473
20.614343 11.697525
21.826364 11.708598
23.038384 11.720799
24.250404 11.734258
25.462424 11.749129
26.674444 11.765599
27.886465 11.783891
29.098485 11.804281
30.310505 11.827104
31.522525 11.852772
32.734545 11.881792
33.946566 11.914793
35.158586 11.952544
36.370606 11.995988
37.582626 12.046253
38.794646 12.104655
40.006667 12.172652
41.218687 12.251741
42.430707 12.343258
43.642727 12.448112
44.854747 12.566491
46.066768 12.697665
47.278788 12.839949
48.490808 12.990835
49.702828 13.147235
50.914848 13.305722
52.126869 13.462742
53.338889 13.614806
54.550909 13.758706
55.762929 13.891780
56.974949 14.012182
58.186970 14.119063
59.398990 14.212568
60.611010 14.293641
61.823030 14.363714
63.035051 14.424409
64.247071 14.477314
65.459091 14.523864
66.671111 14.565288
67.883131 14.602612
69.095152 14.636681
70.307172 14.668182
71.519192 14.697681
72.731212 14.725644
73.943232 14.752458
75.155253 14.778452
76.367273 14.803909
77.579293 14.829077
78.791313 14.854180
80.003333 14.879421
81.215354 14.904994
82.427374 14.931082
83.639394 14.957867
84.851414 14.985532
86.063434 15.014260
87.275455 15.044241
88.487475 15.075672
89.699495 15.108760
90.911515 15.143717
92.123535 15.180767
93.335556 15.220135
94.547576 15.262054
95.759596 15.306750
96.971616 15.354439
98.183636 15.405321
99.395657 15.459564
100.607677 15.517295
101.819697 15.578589
103.031717 15.643457
104.243737 15.711843
105.455758 15.783614
106.667778 15.858565
107.879798 15.936418
109.091818 16.016833
110.303838 16.099415
111.515859 16.183724
112.727879 16.269286
113.939899 16.355602
115.151919 16.442157
116.363939 16.528431
117.575960 16.613905
118.787980 16.698074
120.000000 16.780453


==> data/alpha_2_-1.dat <==
0.010000 0.001567
1.222020 0.191506
2.434040 0.381274
3.646061 0.570701
4.858081 0.759612
6.070101 0.947829
7.282121 1.135164
8.494141 1.321422
9.706162 1.506394
10.918182 1.689861
12.130202 1.871589
13.342222 2.051327
14.554242 2.228806
15.766263 2.403741
16.978283 2.575825
18.190303 2.744735
19.402323 2.910131
20.614343 3.071660
21.826364 3.228960
23.038384 3.381671
24.250404 3.529440
25.462424 3.671938
26.674444 3.808870
27.886465 3.939995
29.098485 4.065136
30.310505 4.184202
31.522525 4.297189
32.734545 4.404200
33.946566 4.505435
35.158586 4.601198
36.370606 4.691884
37.582626 4.777972
38.794646 4.860008
40.006667 4.938595
41.218687 5.014377
42.430707 5.088024
43.642727 5.160216
44.854747 5.231625
46.066768 5.302894
47.278788 5.374615
48.490808 5.447301
49.702828 5.521363
50.914848 5.597094
52.126869 5.674654
53.338889 5.754080
54.550909 5.835295
55.762929 5.918130
56.974949 6.002356
58.186970 6.087702
59.398990 6.173880
60.611010 6.260598
61.823030 6.347577
63.035051 6.434552
64.247071 6.521278
65.459091 6.607531
66.671111 6.693109
67.883131 6.777830
69.095152 6.861532
70.307172 6.944072
71.519192 7.025325
72.731212 7.105184
73.943232 7.183556
75.155253 7.260367
76.367273 7.335559
77.579293 7.409089
78.791313 7.480930
80.003333 7.551072
81.215354 7.619517
82.427374 7.686285
83.639394 7.751410
84.851414 7.814938
86.063434 7.876931
87.275455 7.937462
88.487475 7.996617
89.699495 8.054489
90.911515 8.111185
92.123535 8.166818
93.335556 8.221509
94.547576 8.275384
95.759596 8.328573
96.971616 8.381212
98.183636 8.433434
99.395657 8.485375
100.607677 8.537166
101.819697 8.588935
103.031717 8.640804
104.243737 8.692885
105.455758 8.745280
106.667778 8.798078
107.879798 8.851354
109.091818 8.905168
110.303838 8.959563
111.515859 9.014564
112.727879 9.070182
113.939899 9.126411
115.151919 9.183229
116.363939 9.240603
117.575960 9.298488
118.787980 9.356829
120.000000 9.415566


==> data/alpha_2_1.dat <==
0.010000 6.380162
1.222020 6.381121
2.434040 6.383974
3.646061 6.388745
4.858081 6.395473
6.070101 6.404213
7.282121 6.415037
8.494141 6.428033
9.706162 6.443310
10.918182 6.460994
12.130202 6.481232
13.342222 6.504192
14.554242 6.530061
15.766263 6.559052
16.978283 6.591396
18.190303 6.627343
19.402323 6.667164
20.614343 6.711142
21.826364 6.759565
23.038384 6.812723
24.250404 6.870893
25.462424 6.934329
26.674444 7.003244
27.886465 7.077792
29.098485 7.158059
30.310505 7.244036
31.522525 7.335615
32.734545 7.432575
33.946566 7.534581
35.158586 7.641181
36.370606 7.751812
37.582626 7.865812
38.794646 7.982425
40.006667 8.100820
41.218687 8.220101
42.430707 8.339329
43.642727 8.457539
44.854747 8.573770
46.066768 8.687100
47.278788 8.796684
48.490808 8.901805
49.702828 9.001912
50.914848 9.096658
52.126869 9.185911
53.338889 9.269751
54.550909 9.348441
55.762929 9.422389
56.974949 9.492097
58.186970 9.558117
59.398990 9.621015
60.611010 9.681345
61.823030 9.739626
63.035051 9.796338
64.247071 9.851914
65.459091 9.906740
66.671111 9.961157
67.883131 10.015467
69.095152 10.069930
70.307172 10.124775
71.519192 10.180196
72.731212 10.236359
73.943232 10.293403
75.155253 10.351440
76.367273 10.410559
77.579293 10.470827
78.791313 10.532288
80.003333 10.594964
81.215354 10.658859
82.427374 10.723955
83.639394 10.790217
84.851414 10.857593
86.063434 10.926011
87.275455 10.995385
88.487475 11.065614
89.699495 11.136584
90.911515 11.208166
92.123535 11.280223
93.335556 11.352606
94.547576 11.425159
95.759596 11.497719
96.971616 11.570119
98.183636 11.642189
99.395657 11.713762
100.607677 11.784669
101.819697 11.854752
103.031717 11.923858
104.243737 11.991846
105.455758 12.058592
106.667778 12.123987
107.879798 12.187943
109.091818 12.250394
110.303838 12.311297
111.515859 12.370632
112.727879 12.428403
113.939899 12.484634
115.151919 12.539372
116.363939 12.592678
117.575960 12.644633
118.787980 12.695324
120.000000 12.744853


==> data/alpha_2_2.dat <==
0.010000 9.761023
1.222020 9.761291
2.434040 9.762086
3.646061 9.763412
4.858081 9.765274
6.070101 9.767678
7.282121 9.770634
8.494141 9.774152
9.706162 9.778248
10.918182 9.782936
12.130202 9.788237
13.342222 9.794172
14.554242 9.800765
15.766263 9.808047
16.978283 9.816050
18.190303 9.824812
19.402323 9.834374
20.614343 9.844786
21.826364 9.856101
23.038384 9.868381
24.250404 9.881699
25.462424 9.896132
26.674444 9.911775
27.886465 9.928730
29.098485 9.947119
30.310505 9.967078
31.522525 9.988766
32.734545 10.012363
33.946566 10.038078
35.158586 10.066151
36.370606 10.096855
37.582626 10.130502
38.794646 10.167447
40.006667 10.208085
41.218687 10.252853
42.430707 10.302222
43.642727 10.356684
44.854747 10.416729
46.066768 10.482815
47.278788 10.555324
48.490808 10.634517
49.702828 10.720485
50.914848 10.813113
52.126869 10.912051
53.338889 11.016723
54.550909 11.126335
55.762929 11.239917
56.974949 11.356358
58.186970 11.474451
59.398990 11.592929
60.611010 11.710504
61.823030 11.825903
63.035051 11.937915
64.247071 12.045441
65.459091 12.147550
66.671111 12.243532
67.883131 12.332939
69.095152 12.415603
70.307172 12.491619
71.519192 12.561304
72.731212 12.625141
73.943232 12.683711
75.155253 12.737644
76.367273 12.787570
77.579293 12.834092
78.791313 12.877766
80.003333 12.919098
81.215354 12.958541
82.427374 12.996495
83.639394 13.033318
84.851414 13.069327
86.063434 13.104806
87.275455 13.140009
88.487475 13.175169
89.699495 13.210500
90.911515 13.246198
92.123535 13.282450
93.335556 13.319429
94.547576 13.357301
95.759596 13.396223
96.971616 13.436346
98.183636 13.477810
99.395657 13.520749
100.607677 13.565287
101.819697 13.611535
103.031717 13.659590
104.243737 13.709534
105.455758 13.761430
106.667778 13.815318
107.879798 13.871217
109.091818 13.929118
110.303838 13.988986
111.515859 14.050759
112.727879 14.114348
113.939899 14.179637
115.151919 14.246486
116.363939 14.314730
117.575960 14.384185
118.787980 14.454650
120.000000 14.525908


==> data/alpha_2_3.dat <==
0.010000 13.015201
1.222020 13.015314
2.434040 13.015649
3.646061 13.016207
4.858081 13.016990
6.070101 13.017999
7.282121 13.019235
8.494141 13.020703
9.706162 13.022404
10.918182 13.024344
12.130202 13.026526
13.342222 13.028954
14.554242 13.031636
15.766263 13.034577
16.978283 13.037785
18.190303 13.041267
19.402323 13.045032
20.614343 13.049091
21.826364 13.053454
23.038384 13.058133
24.250404 13.063143
25.462424 13.068497
26.674444 13.074214
27.886465 13.080310
29.098485 13.086808
30.310505 13.093729
31.522525 13.101100
32.734545 13.108949
33.946566 13.117308
35.158586 13.126214
36.370606 13.135707
37.582626 13.145833
38.794646 13.156645
40.006667 13.168201
41.218687 13.180568
42.430707 13.193825
43.642727 13.208059
44.854747 13.223373
46.066768 13.239883
47.278788 13.257726
48.490808 13.277059
49.702828 13.298067
50.914848 13.320962
52.126869 13.345994
53.338889 13.373450
54.550909 13.403666
55.762929 13.437029
56.974949 13.473976
58.186970 13.515003
59.398990 13.560653
60.611010 13.611505
61.823030 13.668150
63.035051 13.731151
64.247071 13.800990
65.459091 13.878011
66.671111 13.962351
67.883131 14.053896
69.095152 14.152250
70.307172 14.256739
71.519192 14.366439
72.731212 14.480226
73.943232 14.596830
75.155253 14.714885
76.367273 14.832977
77.579293 14.949686
78.791313 15.063627
80.003333 15.173505
81.215354 15.278168
82.427374 15.376673
83.639394 15.468340
84.851414 15.552788
86.063434 15.629940
87.275455 15.699994
88.487475 15.763364
89.699495 15.820611
90.911515 15.872374
92.123535 15.919315
93.335556 15.962077
94.547576 16.001256
95.759596 16.037394
96.971616 16.070970
98.183636 16.102405
99.395657 16.132067
100.607677 16.160274
101.819697 16.187307
103.031717 16.213409
104.243737 16.238795
105.455758 16.263657
106.667778 16.288168
107.879798 16.312485
109.091818 16.336753
110.303838 16.361109
111.515859 16.385681
112.727879 16.410594
113.939899 16.435971
115.151919 16.461931
116.363939 16.488595
117.575960 16.516085
118.787980 16.544523
120.000000 16.574034


==> data/lambda1.dat <==
0.100000 14.683333
0.283584 14.692925
0.467168 14.711698
0.650752 14.739648
0.834336 14.776772
1.017920 14.823062
1.201505 14.878513
1.385089 14.943115
1.568673 15.016859
1.752257 15.099732
1.935841 15.191721
2.119425 15.292812
2.303009 15.402988
2.486593 15.522232
2.670177 15.650523
2.853761 15.787840
3.037345 15.934161
3.220930 16.089459
3.404514 16.253709
3.588098 16.426882
3.771682 16.608947
3.955266 16.799871
4.138850 16.999619
4.322434 17.208155
4.506018 17.425438
4.689602 17.651428
4.873186 17.886079
5.056770 18.129345
5.240355 18.381177
5.423939 18.641521
5.607523 18.910323
5.791107 19.187524
5.974691 19.473062
6.158275 19.766873
6.341859 20.068886
6.525443 20.379031
6.709027 20.697230
6.892611 21.023404
7.076195 21.357466
7.259780 21.699329
7.443364 22.048897
7.626948 22.406071
7.810532 22.770747
7.994116 23.142815
8.177700 23.522158
8.361284 23.908655
8.544868 24.302176
8.728452 24.702587
8.912036 25.109744
9.095620 25.523498
9.279205 25.943690
9.462789 26.370154
9.646373 26.802714
9.829957 27.241188
10.013541 27.685380
10.197125 28.135089
10.380709 28.590099
10.564293 29.050187
10.747877 29.515117
10.931461 29.984643
11.115045 30.458506
11.298629 30.936435
11.482214 31.418149
11.665798 31.903351
11.849382 32.391736
12.032966 32.882983
12.216550 33.376760
12.400134 33.872723
12.583718 34.370516
12.767302 34.869773
12.950886 35.370117
13.134470 35.871161
13.318054 36.317859
13.501639 36.589274
13.685223 36.864120
13.868807 37.142383
14.052391 37.424048
14.235975 37.709100
14.419559 37.997523
14.603143 38.289301
14.786727 38.584418
14.970311 38.882856
15.153895 39.184598
15.337479 39.489625
15.521064 39.797920
15.704648 40.109461
15.888232 40.424231
16.071816 40.742209
16.255400 41.063373
16.438984 41.387702
16.622568 41.715173
16.806152 42.045765
16.989736 42.379453
17.173320 42.716213
17.356904 43.056019
17.540489 43.398848
17.724073 43.744670
17.907657 44.093461
18.091241 44.445190
18.274825 44.799830


==> data/sqrt_kappa.dat <==
0.000000 0.000000
1.212121 1.100964
2.424242 1.556998
3.636364 1.906925
4.848485 2.201928
6.060606 2.461830
7.272727 2.696799
8.484848 2.912876
9.696970 3.113996
10.909091 3.302891
12.121212 3.481553
13.333333 3.651484
14.545455 3.813850
15.757576 3.969581
16.969697 4.119429
18.181818 4.264014
19.393939 4.403855
20.606061 4.539390
21.818182 4.670994
23.030303 4.798990
24.242424 4.923660
25.454545 5.045250
26.666667 5.163978
27.878788 5.280037
29.090909 5.393599
30.303030 5.504819
31.515152 5.613836
32.727273 5.720776
33.939394 5.825753
35.151515 5.928871
36.363636 6.030227
37.575758 6.129907
38.787879 6.227992
40.000000 6.324555
41.212121 6.419667
42.424242 6.513389
43.636364 6.605783
44.848485 6.696901
46.060606 6.786796
47.272727 6.875517
48.484848 6.963106
49.696970 7.049608
50.909091 7.135061
52.121212 7.219502
53.333333 7.302967
54.545455 7.385489
55.757576 7.467100
56.969697 7.547827
58.181818 7.627701
59.393939 7.706746
60.606061 7.784989
61.818182 7.862454
63.030303 7.939163
64.242424 8.015137
65.454545 8.090398
66.666667 8.164966
67.878788 8.238858
69.090909 8.312094
70.303030 8.384690
71.515152 8.456663
72.727273 8.528029
73.939394 8.598802
75.151515 8.668997
76.363636 8.738629
77.575758 8.807710
78.787879 8.876254
80.000000 8.944272
81.212121 9.011777
82.424242 9.078780
83.636364 9.145292
84.848485 9.211324
86.060606 9.276886
87.272727 9.341987
88.484848 9.406639
89.696970 9.470848
90.909091 9.534626
92.121212 9.597980
93.333333 9.660918
94.545455 9.723449
95.757576 9.785580
96.969697 9.847319
98.181818 9.908674
99.393939 9.969651
100.606061 10.030257
101.818182 10.090500
103.030303 10.150384
104.242424 10.209918
105.454545 10.269106
106.666667 10.327956
107.878788 10.386471
109.090909 10.444659
110.303030 10.502525
111.515152 10.560073
112.727273 10.617310
113.939394 10.674240
115.151515 10.730867
116.363636 10.787198
117.575758 10.843236
118.787879 10.898985
120.000000 10.954451

